Deep Learning of Preconditioners for Conjugate Gradient Solvers in Urban Water Related Problems

Solving systems of linear equations is a problem occuring frequently in water engineering applications. Usually the size of the problem is too large to be solved via direct factorization. One can resort to iterative approaches, in particular the conjugate gradients method if the matrix is symmetric positive definite. Preconditioners further enhance the rate of convergence but hitherto only handcrafted ones requiring expert knowledge have been used. We propose an innovative approach employing Machine Learning, in particular a Convolutional Neural Network, to unassistedly design preconditioning matrices specifically for the problem at hand. Based on an in-depth case study in fluid simulation we are able to show that our learned preconditioner is able to improve the convergence rate even beyond well established methods like incomplete Cholesky factorization or Algebraic MultiGrid.

==> ppe_loss.csv <==
e,l
 1,3910.077
 2,2908.635
 3,2249.941
 4,1792.930
 5,1461.475
 6,1212.287
 7,1021.492
 8,872.929 
 9,755.588 
10,661.467 
11,584.074 
12,518.085 
13,460.724 
14,408.329 
15,359.676 
16,314.474 
17,273.406 
18,238.259 
19,209.346 
20,186.933 
21,169.633 
22,154.675 
23,139.468 
24,123.800 
25,106.391 
26,88.511
27,70.267
28,54.156
29,42.296
30,33.404
31,27.739
32,25.374
33,24.064
34,23.122
35,22.303
36,21.602
37,20.995
38,20.270
39,19.802
40,19.679
41,19.621
42,19.569
43,19.559
44,19.494
45,19.435
46,19.454
47,19.473
48,19.418
49,19.516
50,19.404
51,19.381
52,19.349
53,19.347
54,19.351
55,19.329
56,19.280
57,19.330
58,19.307
59,19.236
60,19.281
61,19.303
62,19.239
63,19.238



==> res_amg.csv <==
it,res
1.00000000000000000000000000000000,0.02162786945700645446777343750000
2.00000000000000000000000000000000,0.00003596161695895716547966003418
3.00000000000000000000000000000000,0.00000012880244071311608422547579
4.00000000000000000000000000000000,0.00000000036259517610659486308577


==> res_ic_0_.csv <==
it,res
1.00000000000000000000000000000000,2.17173480987548828125000000000000
2.00000000000000000000000000000000,1.13262391090393066406250000000000
3.00000000000000000000000000000000,0.66128718852996826171875000000000
4.00000000000000000000000000000000,0.39325863122940063476562500000000
5.00000000000000000000000000000000,0.24108338356018066406250000000000
6.00000000000000000000000000000000,0.15599162876605987548828125000000
7.00000000000000000000000000000000,0.08116604387760162353515625000000
8.00000000000000000000000000000000,0.04911116883158683776855468750000
9.00000000000000000000000000000000,0.03135619685053825378417968750000
10.00000000000000000000000000000000,0.02145208604633808135986328125000
11.00000000000000000000000000000000,0.01268764305859804153442382812500
12.00000000000000000000000000000000,0.00934155378490686416625976562500
13.00000000000000000000000000000000,0.00657297857105731964111328125000
14.00000000000000000000000000000000,0.00488168513402342796325683593750
15.00000000000000000000000000000000,0.00356880668550729751586914062500
16.00000000000000000000000000000000,0.00298013119027018547058105468750
17.00000000000000000000000000000000,0.00198741746135056018829345703125
18.00000000000000000000000000000000,0.00139154656790196895599365234375
19.00000000000000000000000000000000,0.00103013182524591684341430664062
20.00000000000000000000000000000000,0.00081841053906828165054321289062
21.00000000000000000000000000000000,0.00078985613072291016578674316406
22.00000000000000000000000000000000,0.00055588432587683200836181640625
23.00000000000000000000000000000000,0.00039149218355305492877960205078
24.00000000000000000000000000000000,0.00028028985252603888511657714844
25.00000000000000000000000000000000,0.00021506535995285958051681518555
26.00000000000000000000000000000000,0.00015695806359872221946716308594
27.00000000000000000000000000000000,0.00011156680557178333401679992676
28.00000000000000000000000000000000,0.00007697829278185963630676269531
29.00000000000000000000000000000000,0.00006363859574776142835617065430
30.00000000000000000000000000000000,0.00004670241469284519553184509277
31.00000000000000000000000000000000,0.00002810109981510322540998458862
32.00000000000000000000000000000000,0.00001688362681306898593902587891
33.00000000000000000000000000000000,0.00001135290949605405330657958984
34.00000000000000000000000000000000,0.00000761405681259930133819580078
35.00000000000000000000000000000000,0.00000567998995393281802535057068
36.00000000000000000000000000000000,0.00000410953725804574787616729736
37.00000000000000000000000000000000,0.00000296110806630167644470930099
38.00000000000000000000000000000000,0.00000195041229744674637913703918
39.00000000000000000000000000000000,0.00000157681597556802444159984589
40.00000000000000000000000000000000,0.00000101564171473000897094607353
41.00000000000000000000000000000000,0.00000074314255016361130401492119
42.00000000000000000000000000000000,0.00000052714460707647958770394325
43.00000000000000000000000000000000,0.00000033145238376164343208074570
44.00000000000000000000000000000000,0.00000021278584938499989220872521
45.00000000000000000000000000000000,0.00000017035699784173630177974701
46.00000000000000000000000000000000,0.00000011704239000209781806915998
47.00000000000000000000000000000000,0.00000009194326366923633031547070
48.00000000000000000000000000000000,0.00000006719357514839430223219097
49.00000000000000000000000000000000,0.00000005413019010802599950693548
50.00000000000000000000000000000000,0.00000003943804216532953432761133
51.00000000000000000000000000000000,0.00000002699715651033329777419567
52.00000000000000000000000000000000,0.00000001549923922539164777845144
53.00000000000000000000000000000000,0.00000000860454640871921583311632
54.00000000000000000000000000000000,0.00000000508634157014853371947538
55.00000000000000000000000000000000,0.00000000340546213450920731702354
56.00000000000000000000000000000000,0.00000000232623476037474574695807
57.00000000000000000000000000000000,0.00000000154733104107407370975125
58.00000000000000000000000000000000,0.00000000110576348077984221163206
59.00000000000000000000000000000000,0.00000000083195050848416940425523
60.00000000000000000000000000000000,0.00000000064650218511985713121248


==> res_jacobi.csv <==
it,res
1.00000000000000000000000000000000,2.34585332870483398437500000000000
2.00000000000000000000000000000000,1.33844566345214843750000000000000
3.00000000000000000000000000000000,0.68843644857406616210937500000000
4.00000000000000000000000000000000,0.42772769927978515625000000000000
5.00000000000000000000000000000000,0.28180718421936035156250000000000
6.00000000000000000000000000000000,0.18289585411548614501953125000000
7.00000000000000000000000000000000,0.11319442093372344970703125000000
8.00000000000000000000000000000000,0.07058699429035186767578125000000
9.00000000000000000000000000000000,0.04416184499859809875488281250000
10.00000000000000000000000000000000,0.03042317181825637817382812500000
11.00000000000000000000000000000000,0.02019121870398521423339843750000
12.00000000000000000000000000000000,0.01474358607083559036254882812500
13.00000000000000000000000000000000,0.01005239039659500122070312500000
14.00000000000000000000000000000000,0.00700267683714628219604492187500
15.00000000000000000000000000000000,0.00578374369069933891296386718750
16.00000000000000000000000000000000,0.00485110469162464141845703125000
17.00000000000000000000000000000000,0.00354637927375733852386474609375
18.00000000000000000000000000000000,0.00274663185700774192810058593750
19.00000000000000000000000000000000,0.00220317393541336059570312500000
20.00000000000000000000000000000000,0.00166066316887736320495605468750
21.00000000000000000000000000000000,0.00126894237473607063293457031250
22.00000000000000000000000000000000,0.00099005235824733972549438476562
23.00000000000000000000000000000000,0.00086076970910653471946716308594
24.00000000000000000000000000000000,0.00072744837962090969085693359375
25.00000000000000000000000000000000,0.00057743175420910120010375976562
26.00000000000000000000000000000000,0.00041510610026307404041290283203
27.00000000000000000000000000000000,0.00030170695390552282333374023438
28.00000000000000000000000000000000,0.00023288861848413944244384765625
29.00000000000000000000000000000000,0.00017377430049236863851547241211
30.00000000000000000000000000000000,0.00014536631351802498102188110352
31.00000000000000000000000000000000,0.00011561535939108580350875854492
32.00000000000000000000000000000000,0.00008413624891545623540878295898
33.00000000000000000000000000000000,0.00006210686115082353353500366211
34.00000000000000000000000000000000,0.00004845075818593613803386688232
35.00000000000000000000000000000000,0.00003281657336628995835781097412
36.00000000000000000000000000000000,0.00002203434087277855724096298218
37.00000000000000000000000000000000,0.00001384262213832698762416839600
38.00000000000000000000000000000000,0.00000901932435226626694202423096
39.00000000000000000000000000000000,0.00000615352792010526172816753387
40.00000000000000000000000000000000,0.00000448398304797592572867870331
41.00000000000000000000000000000000,0.00000360541025656857527792453766
42.00000000000000000000000000000000,0.00000271159569820156320929527283
43.00000000000000000000000000000000,0.00000209223662750446237623691559
44.00000000000000000000000000000000,0.00000138637369673233479261398315
45.00000000000000000000000000000000,0.00000100309648587426636368036270
46.00000000000000000000000000000000,0.00000071221268171939300373196602
47.00000000000000000000000000000000,0.00000047685216486570425331592560
48.00000000000000000000000000000000,0.00000033038236324500758200883865
49.00000000000000000000000000000000,0.00000025750065901775087695568800
50.00000000000000000000000000000000,0.00000018264744028329005232080817
51.00000000000000000000000000000000,0.00000013899430939545709406957030
52.00000000000000000000000000000000,0.00000010803022121308458736166358
53.00000000000000000000000000000000,0.00000007969114079742212197743356
54.00000000000000000000000000000000,0.00000006012209041728056035935879
55.00000000000000000000000000000000,0.00000004914106455089495284482837
56.00000000000000000000000000000000,0.00000003800992232072530896402895
57.00000000000000000000000000000000,0.00000002562990175647428259253502
58.00000000000000000000000000000000,0.00000001590172438170611712848768
59.00000000000000000000000000000000,0.00000001064957366736507538007572
60.00000000000000000000000000000000,0.00000000667669741716281350818463
61.00000000000000000000000000000000,0.00000000444262049370536260539666
62.00000000000000000000000000000000,0.00000000300991653823245997045888
63.00000000000000000000000000000000,0.00000000218092832682259540888481
64.00000000000000000000000000000000,0.00000000157758206498215258761775
65.00000000000000000000000000000000,0.00000000114667497719267430511536
66.00000000000000000000000000000000,0.00000000092433927179058628098574
67.00000000000000000000000000000000,0.00000000076195100229270451563934
68.00000000000000000000000000000000,0.00000000061625105018947579083033


==> res_learned.csv <==
it,res
1.00000000000000000000000000000000,0.63294768333435058593750000000000
2.00000000000000000000000000000000,0.15812981128692626953125000000000
3.00000000000000000000000000000000,0.05542081221938133239746093750000
4.00000000000000000000000000000000,0.01593751832842826843261718750000
5.00000000000000000000000000000000,0.00726921577006578445434570312500
6.00000000000000000000000000000000,0.00354229891672730445861816406250
7.00000000000000000000000000000000,0.00187254894990473985671997070312
8.00000000000000000000000000000000,0.00105418986640870571136474609375
9.00000000000000000000000000000000,0.00050630595069378614425659179688
10.00000000000000000000000000000000,0.00027542898897081613540649414062
11.00000000000000000000000000000000,0.00011677690781652927398681640625
12.00000000000000000000000000000000,0.00006232620944501832127571105957
13.00000000000000000000000000000000,0.00002402358950348570942878723145
14.00000000000000000000000000000000,0.00000756944518798263743519783020
15.00000000000000000000000000000000,0.00000293324819722329266369342804
16.00000000000000000000000000000000,0.00000139084590955462772399187088
17.00000000000000000000000000000000,0.00000057118381846521515399217606
18.00000000000000000000000000000000,0.00000019214787982946290867403150
19.00000000000000000000000000000000,0.00000008766971859586192294955254
20.00000000000000000000000000000000,0.00000004486608418119431007653475
21.00000000000000000000000000000000,0.00000001794175474856274377088994
22.00000000000000000000000000000000,0.00000000570526115239999853656627
23.00000000000000000000000000000000,0.00000000209827510921911652985727
24.00000000000000000000000000000000,0.00000000074312128672815447316680
25.00000000000000000000000000000000,0.00000000035173991497217116375396


==> res_vanilla.csv <==
it,res
1.00000000000000000000000000000000,2.34585332870483398437500000000000
2.00000000000000000000000000000000,1.33844566345214843750000000000000
3.00000000000000000000000000000000,0.68843644857406616210937500000000
4.00000000000000000000000000000000,0.42772769927978515625000000000000
5.00000000000000000000000000000000,0.28180718421936035156250000000000
6.00000000000000000000000000000000,0.18289585411548614501953125000000
7.00000000000000000000000000000000,0.11319442093372344970703125000000
8.00000000000000000000000000000000,0.07058699429035186767578125000000
9.00000000000000000000000000000000,0.04416184499859809875488281250000
10.00000000000000000000000000000000,0.03042317181825637817382812500000
11.00000000000000000000000000000000,0.02019121870398521423339843750000
12.00000000000000000000000000000000,0.01474358607083559036254882812500
13.00000000000000000000000000000000,0.01005239039659500122070312500000
14.00000000000000000000000000000000,0.00700267683714628219604492187500
15.00000000000000000000000000000000,0.00578374369069933891296386718750
16.00000000000000000000000000000000,0.00485110469162464141845703125000
17.00000000000000000000000000000000,0.00354637927375733852386474609375
18.00000000000000000000000000000000,0.00274663185700774192810058593750
19.00000000000000000000000000000000,0.00220317393541336059570312500000
20.00000000000000000000000000000000,0.00166066316887736320495605468750
21.00000000000000000000000000000000,0.00126894237473607063293457031250
22.00000000000000000000000000000000,0.00099005235824733972549438476562
23.00000000000000000000000000000000,0.00086076970910653471946716308594
24.00000000000000000000000000000000,0.00072744837962090969085693359375
25.00000000000000000000000000000000,0.00057743175420910120010375976562
26.00000000000000000000000000000000,0.00041510610026307404041290283203
27.00000000000000000000000000000000,0.00030170695390552282333374023438
28.00000000000000000000000000000000,0.00023288861848413944244384765625
29.00000000000000000000000000000000,0.00017377430049236863851547241211
30.00000000000000000000000000000000,0.00014536631351802498102188110352
31.00000000000000000000000000000000,0.00011561535939108580350875854492
32.00000000000000000000000000000000,0.00008413624891545623540878295898
33.00000000000000000000000000000000,0.00006210686115082353353500366211
34.00000000000000000000000000000000,0.00004845075818593613803386688232
35.00000000000000000000000000000000,0.00003281657336628995835781097412
36.00000000000000000000000000000000,0.00002203434087277855724096298218
37.00000000000000000000000000000000,0.00001384262213832698762416839600
38.00000000000000000000000000000000,0.00000901932435226626694202423096
39.00000000000000000000000000000000,0.00000615352792010526172816753387
40.00000000000000000000000000000000,0.00000448398304797592572867870331
41.00000000000000000000000000000000,0.00000360541025656857527792453766
42.00000000000000000000000000000000,0.00000271159569820156320929527283
43.00000000000000000000000000000000,0.00000209223662750446237623691559
44.00000000000000000000000000000000,0.00000138637369673233479261398315
45.00000000000000000000000000000000,0.00000100309648587426636368036270
46.00000000000000000000000000000000,0.00000071221268171939300373196602
47.00000000000000000000000000000000,0.00000047685216486570425331592560
48.00000000000000000000000000000000,0.00000033038236324500758200883865
49.00000000000000000000000000000000,0.00000025750065901775087695568800
50.00000000000000000000000000000000,0.00000018264744028329005232080817
51.00000000000000000000000000000000,0.00000013899430939545709406957030
52.00000000000000000000000000000000,0.00000010803022121308458736166358
53.00000000000000000000000000000000,0.00000007969114079742212197743356
54.00000000000000000000000000000000,0.00000006012209041728056035935879
55.00000000000000000000000000000000,0.00000004914106455089495284482837
56.00000000000000000000000000000000,0.00000003800992232072530896402895
57.00000000000000000000000000000000,0.00000002562990175647428259253502
58.00000000000000000000000000000000,0.00000001590172438170611712848768
59.00000000000000000000000000000000,0.00000001064957366736507538007572
60.00000000000000000000000000000000,0.00000000667669741716281350818463
61.00000000000000000000000000000000,0.00000000444262049370536260539666
62.00000000000000000000000000000000,0.00000000300991653823245997045888
63.00000000000000000000000000000000,0.00000000218092832682259540888481
64.00000000000000000000000000000000,0.00000000157758206498215258761775
65.00000000000000000000000000000000,0.00000000114667497719267430511536
66.00000000000000000000000000000000,0.00000000092433927179058628098574
67.00000000000000000000000000000000,0.00000000076195100229270451563934
68.00000000000000000000000000000000,0.00000000061625105018947579083033


==> val_loss.csv <==
e,l
 1,3056.364
 2,2378.392
 3,1898.449
 4,1547.305
 5,1284.740
 6,1082.424
 7,925.356 
 8,802.430  
 9,703.879  
10,622.758  
11,553.341  
12,493.624  
13,439.035  
14,388.156  
15,340.911  
16,296.864  
17,257.629  
18,224.639  
19,197.825  
20,177.044  
21,160.904  
22,145.609  
23,129.790  
24,113.206  
25,95.565   
26,77.830    
27,60.459    
28,46.938    
29,37.081    
30,29.408    
31,25.924    
32,24.168    
33,23.040    
34,22.117    
35,21.370    
36,20.765    
37,20.130    
38,19.412    
39,19.215    
40,19.156    
41,19.075    
42,19.049    
43,18.980    
44,18.939    
45,18.910    
46,18.910    
47,18.917    
48,18.987    
49,19.068    
50,18.959    
51,18.909    
52,18.928    
53,18.868    
54,18.913    
55,18.942    
56,18.922    
57,18.811    
58,18.936    
59,18.950    
60,18.800    
61,18.807    
62,18.792    
63,18.904    


